High-Resolution spectral models of TRAPPIST-1e seen as a Pale Blue Dot for ELT and JWST observations

Rocky exoplanets orbiting in the habitable zone (HZ) of nearby M dwarfs provide unique opportunities for characterizing their atmospheres and searching for biosignature gases. TRAPPIST-1e, a temperate Earth-sized exoplanet in the HZ of a nearby M dwarf, is arguably the most favorable target for ground- and space-based atmospheric characterization by the extremely large telescopes (ELTs) and the James Webb Space Telescope (JWST). To inform future observations in reflected and emitted lights using these upcoming telescopes, we simulate the high-resolution reflection and emission spectra for TRAPPIST-1e for both modern and prebiotic Earth-like atmospheric compositions. To demonstrate the effects of wavelength-dependent albedo on climate and spectra, we further simulate five albedo scenarios for each atmospheric composition: cloudy modern Earth-like, cloud-free modern Earth-like, cloudy ocean planet, 100 per cent cloudy planet, and wavelength-independent albedo of 0.31. We use the recent Mega-MUSCLES spectral energy distribution (SED) of TRAPPIST-1 for our models. We show that the O$_2$ + CH$_4$ and O$_3$ + CH$_4$ biosignature pairs as well as climate indicators (CO$_2$ and H$_2$O) show features in both high-resolution reflection and emission spectra of TRAPPIST-1e that the ELTs can search for. Our high-resolution database for modern and prebiotic Earth TRAPPIST-1e models with various surface compositions and cloud distributions provides a tool for observers to train retrieval algorithms and plan observation strategies to characterize this potentially habitable world.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
